Understanding Kerala Floods of 2018: Role of Mixed Rossby-Gravity waves

Kerala, the south-west coastal state of India, was ravaged by a series of floods during the South-West Monsoon of 2018. The season was marked by severely anomalous rainfall trends, with upto 150 mm of departures from the mean daily precipitation in the northern districts of the State. Although, there were many studies about the hydrogeological factors which aggravated the floods in Kerala, no attempt was made to delve into the physics which actually resulted in anomalous precipitation during the year. This study intends to document the dynamical phenomenon which caused the Kerala Floods of 2018. The westward propagating convectively-coupled Mixed Rossby-Gravity (MRG) waves were excited by the synoptic disturbances of the tropical Pacific at the pressure level of 700 hPa, during the Indian Monsoon of 2018. They travelled across the Indian Ocean in two significant modes -- a predominant slow moving wave of 20-40 days period (as Madden-Julian Oscillation) and a secondary faster wave of 5-8 days period. They are characterised by vertical phase propagation to the upper troposphere, a precursor to deep convection and intense precipitation. Further, the propagation of these waves through a medium enhances its relative vorticity and the gyres or circulations thus formed are symmetrical about the equator. Consequently, the meanders in the wind field and widening of the Intertropical Convergence Zone were observed. The MRG waves, especially the slow mode induced divergence in the wind field, which fueled convection in tropics and brought very heavy rainfall to the State of Kerala in 2018.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

